OzDES multi-object fibre spectroscopy for the Dark Energy Survey: Results and second data release

We present a description of the Australian Dark Energy Survey (OzDES) and summarise the results from its six years of operations. Using the 2dF fibre positioner and AAOmega spectrograph on the 3.9-metre Anglo-Australian Telescope, OzDES has monitored 771 AGN, classified hundreds of supernovae, and obtained redshifts for thousands of galaxies that hosted a transient within the 10 deep fields of the Dark Energy Survey. We also present the second OzDES data release, containing the redshifts of almost 30,000 sources, some as faint as $r_{\mathrm AB}=24$ mag, and 375,000 individual spectra. These data, in combination with the time-series photometry from the Dark Energy Survey, will be used to measure the expansion history of the Universe out to $z\sim1.2$ and the masses of hundreds of black holes out to $z\sim4$. OzDES is a template for future surveys that combine simultaneous monitoring of targets with wide-field imaging cameras and wide-field multi-object spectrographs.

==> files/DES-2019-0517_affiliations_list_v20200229.dat <==
$^{1}$ The Research School of Astronomy and Astrophysics, Australian National University, ACT 2601, Australia\\
$^{2}$ School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia\\
$^{3}$ The Observatories of the Carnegie Institution for Science, 813 Santa Barbara St., Pasadena, CA 91101, USA\\
$^{4}$ Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain\\
$^{5}$ School of Natural Sciences, College of Sciences and Engineering, University of Tasmania, Private Bag 37, Hobart TAS 7001, Australia\\
$^{6}$ NASA Einstein Fellow\\
$^{7}$ Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA\\
$^{8}$ INAF, Astrophysical Observatory of Turin, I-10025 Pino Torinese, Italy\\
$^{9}$ School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK\\
$^{10}$ Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA\\
$^{11}$ PITT PACC, Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh, PA 15260, USA\\
$^{12}$ Centre for Astrophysics \& Supercomputing, Swinburne University of Technology, Victoria 3122, Australia\\
$^{13}$ Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA\\
$^{14}$ Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA\\
$^{15}$ Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA\\
$^{16}$ School of Physics, University of Melbourne, Parkville, VIC 3010, Australiaa\\
$^{17}$ Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA\\
$^{18}$ Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia\\
$^{19}$ Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA\\
$^{20}$ Centre for Extragalactic Astronomy, Department of Physics, Durham University, Durham DH1 3LE, UK\\
$^{21}$ Institute for Computational Cosmology, Durham University, South Road, Durham DH1 3LE, UK\\
$^{22}$ Sydney Institute for Astronomy, School of Physics, A28, The University of Sydney, NSW 2006, Australia\\
$^{23}$ Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK\\
$^{24}$ Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA\\
$^{25}$ Department of Astronomy, The Ohio State University, Columbus, OH 43210, USA\\
$^{26}$ Universit\'e Clermont Auvergne, CNRS/IN2P3, LPC, F-63000 Clermont-Ferrand, France\\
$^{27}$ School of Science, UNSW Canberra, Australian Defence Force Academy, Canberra 2612, Australia\\
$^{28}$ Korea Astronomy and Space Science Institute, 776 Daedeokdae-ro, Yuseong-gu, 34055 Daejeon, Republic of Korea\\
$^{29}$ Centre for Translational Data Science, University of Sydney, Darlington NSW 2008\\
$^{30}$ Department of Physics, Duke University Durham, NC 27708, USA\\
$^{31}$ Cerro Tololo Inter-American Observatory, National Optical Astronomy Observatory, Casilla 603, La Serena, Chile\\
$^{32}$ Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil\\
$^{33}$ Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil\\
$^{34}$ Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA\\
$^{35}$ Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain\\
$^{36}$ CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France\\
$^{37}$ Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France\\
$^{38}$ Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK\\
$^{39}$ Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK\\
$^{40}$ Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA\\
$^{41}$ National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA\\
$^{42}$ Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain\\
$^{43}$ Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain\\
$^{44}$ Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain\\
$^{45}$ INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy\\
$^{46}$ Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy\\
$^{47}$ Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil\\
$^{48}$ Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA\\
$^{49}$ Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA\\
$^{50}$ Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA\\
$^{51}$ Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA\\
$^{52}$ SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA\\
$^{53}$ D\'{e}partement de Physique Th\'{e}orique and Center for Astroparticle Physics, Universit\'{e} de Gen\`{e}ve, 24 quai Ernest Ansermet, CH-1211 Geneva, Switzerland\\
$^{54}$ Department of Physics, ETH Zurich, Wolfgang-Pauli-Strasse 16, CH-8093 Zurich, Switzerland\\
$^{55}$ Department of Physics, The Ohio State University, Columbus, OH 43210, USA\\
$^{56}$ Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA\\
$^{57}$ Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA\\
$^{58}$ Observatories of the Carnegie Institution for Science, 813 Santa Barbara St., Pasadena, CA 91101, USA\\
$^{59}$ George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA\\
$^{60}$ Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain\\
$^{61}$ Instituto de F\'\i sica, UFRGS, Caixa Postal 15051, Porto Alegre, RS - 91501-970, Brazil\\
$^{62}$ Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831\\
$^{63}$ Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany\\
$^{64}$ Universit\"ats-Sternwarte, Fakult\"at f\"ur Physik, Ludwig-Maximilians Universit\"at M\"unchen, Scheinerstr. 1, 81679 M\"unchen, Germany\\


==> files/DES-2019-0517_author_list_v20200417.dat <==
% Author list file generated with: mkauthlist 1.2.4+6.g9cbd239 
% mkauthlist DES-2019-0517_author_list_v20200229.csv DES-2019-0517_author_list_v20200229.tex -j mnras -sb 

\author[DES Collaboration]{
\parbox{\textwidth}{
\Large
C.~Lidman,$^{1}$
B.~E.~Tucker,$^{1}$
T.~M.~Davis,$^{2}$
S.~A.~Uddin,$^{3}$
J.~Asorey,$^{4}$
K.~Bolejko,$^{5}$
D.~Brout,$^{6,7}$
J.~Calcino,$^{2}$
D.~Carollo,$^{8}$
A.~Carr,$^{2}$
M.~Childress,$^{9}$
J.~K.~Hoormann,$^{2}$
R.~J.~Foley,$^{10}$
L.~Galbany,$^{11}$
K.~Glazebrook,$^{12}$
S.~R.~Hinton,$^{2}$
R.~Kessler,$^{13,14}$
A.~G.~Kim,$^{15}$
A.~King,$^{16}$
A.~Kremin,$^{17}$
K.~Kuehn,$^{18,19}$
D.~Lagattuta,$^{20,21}$
G.~F.~Lewis,$^{22}$
E.~Macaulay,$^{23}$
U.~Malik,$^{1}$
M.~March,$^{7}$
P.~Martini,$^{24,25}$
A.~M\"oller,$^{26}$
D.~Mudd,$^{25}$
R.~C.~Nichol,$^{23}$
F.~Panther,$^{1,27}$
D.~Parkinson,$^{28}$
M.~Pursiainen,$^{9}$
M.~Sako,$^{7}$
E.~Swann,$^{23}$
R.~Scalzo,$^{1,29}$
D.~Scolnic,$^{30}$
R.~Sharp,$^{1}$
M.~Smith,$^{9}$
N.~E.~Sommer,$^{1}$
M.~Sullivan,$^{9}$
S.~Webb,$^{12}$
P.~Wiseman,$^{9}$
Z.~Yu,$^{25}$
F.~Yuan,$^{1}$
B.~Zhang,$^{1}$
T.~M.~C.~Abbott,$^{31}$
M.~Aguena,$^{32,33}$
S.~Allam,$^{34}$
J.~Annis,$^{34}$
S.~Avila,$^{35}$
E.~Bertin,$^{36,37}$
S.~Bhargava,$^{38}$
D.~Brooks,$^{39}$
A.~Carnero~Rosell,$^{4}$
M.~Carrasco~Kind,$^{40,41}$
J.~Carretero,$^{42}$
F.~J.~Castander,$^{43,44}$
M.~Costanzi,$^{45,46}$
L.~N.~da Costa,$^{33,47}$
J.~De~Vicente,$^{4}$
P.~Doel,$^{39}$
T.~F.~Eifler,$^{48,49}$
S.~Everett,$^{10}$
P.~Fosalba,$^{43,44}$
J.~Frieman,$^{34,14}$
J.~Garc\'ia-Bellido,$^{35}$
E.~Gaztanaga,$^{43,44}$
D.~Gruen,$^{50,51,52}$
R.~A.~Gruendl,$^{40,41}$
J.~Gschwend,$^{33,47}$
G.~Gutierrez,$^{34}$
W.~G.~Hartley,$^{53,39,54}$
D.~L.~Hollowood,$^{10}$
K.~Honscheid,$^{24,55}$
D.~J.~James,$^{56}$
N.~Kuropatkin,$^{34}$
T.~S.~Li,$^{57,58}$
M.~Lima,$^{32,33}$
H.~Lin,$^{34}$
M.~A.~G.~Maia,$^{33,47}$
J.~L.~Marshall,$^{59}$
P.~Melchior,$^{57}$
F.~Menanteau,$^{40,41}$
R.~Miquel,$^{60,42}$
A.~Palmese,$^{34,14}$
F.~Paz-Chinch\'{o}n,$^{40,41}$
A.~A.~Plazas,$^{57}$
A.~Roodman,$^{51,52}$
E.~S.~Rykoff,$^{51,52}$
E.~Sanchez,$^{4}$
B.~Santiago,$^{61,33}$
V.~Scarpine,$^{34}$
M.~Schubnell,$^{17}$
S.~Serrano,$^{43,44}$
I.~Sevilla-Noarbe,$^{4}$
E.~Suchyta,$^{62}$
M.~E.~C.~Swanson,$^{41}$
G.~Tarle,$^{17}$
D.~L.~Tucker,$^{34}$
T.~N.~Varga,$^{63,64}$
A.~R.~Walker,$^{31}$
W.~Wester,$^{34}$
and R.D.~Wilkinson$^{38}$
\begin{center} (DES Collaboration) \end{center}
{\small \it Author Affiliations are shown in Appendix \ref{sec:affil}} 
}
\vspace{0.4cm}
\\
}


==> files/author.dat <==
C. Lidman, B. E. Tucker, T. M. Davis, S. A. Uddin, J. Asorey, K. Bolejko, D. Brout, J. Calcino, D. Carollo, A. Carr, M. Childress, J. K. Hoormann, R. J. Foley, L. Galbany, K. Glazebrook, S. R. Hinton, R. Kessler, A. G. Kim, A. King, A. Kremin, K. Kuehn, D. Lagattuta, G. F. Lewis, E. Macaulay, U. Malik, M. March, P. Martini, A. M\"oller, D. Mudd, R. C. Nichol, F. Panther, D. Parkinson, M. Pursiainen, M. Sako, E. Swann, R. Scalzo, D. Scolnic, R. Sharp, M. Smith, N. E. Sommer, M. Sullivan, S. Webb, P. Wiseman, Z. Yu, F. Yuan, B. Zhang, T. M. C. Abbott, M. Aguena, S. Allam, J. Annis, S. Avila, E. Bertin, S. Bhargava, D. Brooks, A. Carnero Rosell, M. Carrasco Kind, J. Carretero, F. J. Castander, M. Costanzi, L. N. da Costa, J. De Vicente, P. Doel, T. F. Eifler, S. Everett, P. Fosalba, J. Frieman, J. Garc\'ia-Bellido, E. Gaztanaga, D. Gruen, R. A. Gruendl, J. Gschwend, G. Gutierrez, W. G. Hartley, D. L. Hollowood, K. Honscheid, D. J. James, N. Kuropatkin, T. S. Li, M. Lima, H. Lin, M. A. G. Maia, J. L. Marshall, P. Melchior, F. Menanteau, R. Miquel, A. Palmese, F. Paz-Chinch\'{o}n, A. A. Plazas, A. Roodman, E. S. Rykoff, E. Sanchez, B. Santiago, V. Scarpine, M. Schubnell, S. Serrano, I. Sevilla-Noarbe, E. Suchyta, M. E. C. Swanson, G. Tarle, D. L. Tucker, T. N. Varga, A. R. Walker, W. Wester, and R.D. Wilkinson (DES Collaboration) 
